Mathematical Modeling of Competition in Sponsored Search Market

Sponsored search mechanisms have drawn much attention from both academic community and industry in recent years since the seminal papers of [13] and [14]. However, most of the existing literature concentrates on the mechanism design and analysis within the scope of only one search engine in the market. In this paper we propose a mathematical framework for modeling the interaction of publishers, advertisers and end users in a competitive market. We first consider the monopoly market model and provide optimal solutions for both ex ante and ex post cases, which represents the long-term and short-term revenues of search engines respectively. We then analyze the strategic behaviors of end users and advertisers under duopoly and prove the existence of equilibrium for both search engines to co-exist from ex-post perspective. To show the more general ex ante results, we carry out extensive simulations under different parameter settings. Our analysis and observation in this work can provide useful insight in regulating the sponsored search market and protecting the interests of advertisers and end users.

==> simul_data_and_figure/baseline_setting/R1.txt <==
2.36325 4.53972 7.08786 9.03888 9.28147 9.40106 9.49179 9.55364 9.60765 9.6502 9.68447 9.71178 9.73427 9.75551 9.76863

==> simul_data_and_figure/baseline_setting/R2.txt <==
1.63728 3.46056 4.913 6.6779 7.07271 7.30421 7.45487 7.57712 7.68068 7.74464 7.79878 7.85462 7.89494 7.93252 7.95946

==> simul_data_and_figure/baseline_setting/RM.txt <==
4.00052 8.00028 12.0009 15.9994 18.3303 18.5744 18.7562 18.8864 19.0046 19.093 19.1697 19.2354 19.2864 19.3324 19.3704

==> simul_data_and_figure/baseline_setting/SWD.txt <==
16.1564 16.7967 16.955 17.0126 17.2735 17.458 17.5951 17.7067 17.8107 17.8872 17.9445 18.0179 18.0703 18.1227 18.1574

==> simul_data_and_figure/baseline_setting/SWM.txt <==
18.9982 19.0056 19.0035 18.9988 19.0629 19.1876 19.2857 19.3579 19.4247 19.4748 19.516 19.555 19.5828 19.6105 19.6306

==> simul_data_and_figure/baseline_setting/UA_higher_D.txt <==
6.589 4.67768 3.01639 0.934005 0.675866 0.564822 0.492237 0.445377 0.411636 0.396618 0.375968 0.374409 0.372503 0.371172 0.369709

==> simul_data_and_figure/baseline_setting/UA_higher_M.txt <==
7.53366 5.54986 3.48183 1.5029 0.365153 0.310423 0.261634 0.23696 0.213136 0.192643 0.172889 0.16041 0.147949 0.136839 0.128652

==> simul_data_and_figure/baseline_setting/p1.txt <==
4.7265 9.07944 14.1757 18.0778 18.5629 18.8021 18.9836 19.1073 19.2153 19.3004 19.3689 19.4236 19.4685 19.511 19.5373

==> simul_data_and_figure/baseline_setting/p2.txt <==
3.27455 6.92113 9.82601 13.3558 14.1454 14.6084 14.9097 15.1542 15.3614 15.4893 15.5976 15.7092 15.7899 15.865 15.9189

==> simul_data_and_figure/baseline_setting/pM.txt <==
4.00052 8.00028 12.0009 15.9994 18.3303 18.5744 18.7562 18.8864 19.0046 19.093 19.1697 19.2354 19.2864 19.3324 19.3704

==> simul_data_and_figure/rho_1_to_5/R1.txt <==
3.10447 5.88037 8.56582 9.25582 9.40233 9.49114 9.56503 9.61728 9.65994 9.69192 9.71867 9.74233 9.76099 9.77848 9.79133

==> simul_data_and_figure/rho_1_to_5/R2.txt <==
0.895746 2.1184 3.36937 3.73161 3.86151 3.94378 4.01315 4.07055 4.11663 4.1589 4.19871 4.2279 4.26371 4.27786 4.31001

==> simul_data_and_figure/rho_1_to_5/RM.txt <==
4.00022 7.99877 12.0004 16.0005 18.342 18.5633 18.7526 18.8909 18.9943 19.0926 19.1656 19.2305 19.2837 19.3295 19.3692

==> simul_data_and_figure/rho_1_to_5/SWD.txt <==
12.34 12.9865 13.2724 13.5763 13.782 13.9071 14.024 14.1204 14.1822 14.2436 14.3003 14.3426 14.3827 14.4159 14.451

==> simul_data_and_figure/rho_1_to_5/SWM.txt <==
19.0001 19 18.9993 19.0015 19.0685 19.1835 19.2844 19.3624 19.4223 19.475 19.5156 19.5507 19.5822 19.6101 19.6303

==> simul_data_and_figure/rho_1_to_5/UA_higher_D.txt <==
4.59821 2.69508 0.77217 0.378817 0.359768 0.343094 0.33681 0.337485 0.324578 0.319933 0.318151 0.314725 0.303499 0.307725 0.302059

==> simul_data_and_figure/rho_1_to_5/UA_higher_M.txt <==
7.41314 5.42707 3.4684 1.50178 0.365541 0.311579 0.26436 0.23394 0.215341 0.193127 0.176822 0.16311 0.150223 0.139442 0.131478

==> simul_data_and_figure/rho_1_to_5/p1.txt <==
6.20894 11.7607 17.1316 18.5116 18.8047 18.9823 19.1301 19.2346 19.3199 19.3838 19.4373 19.4847 19.522 19.557 19.5827

==> simul_data_and_figure/rho_1_to_5/p2.txt <==
1.79149 4.23681 6.73874 7.46322 7.72303 7.88755 8.0263 8.14109 8.23326 8.3178 8.39741 8.45581 8.52742 8.55572 8.62002

==> simul_data_and_figure/rho_1_to_5/pM.txt <==
4.00022 7.99877 12.0004 16.0005 18.342 18.5633 18.7526 18.8909 18.9943 19.0926 19.1656 19.2305 19.2837 19.3295 19.3692

==> simul_data_and_figure/supply_9_to_1/R1.txt <==
3.71154 7.37232 11.0236 14.664 16.5005 16.7091 16.8727 16.9999 17.103 17.1842 17.2501 17.2999 17.3545 17.4008 17.4373

==> simul_data_and_figure/supply_9_to_1/R2.txt <==
0.28801 0.626819 0.977507 1.33547 1.52753 1.56202 1.58469 1.60315 1.62034 1.63018 1.64128 1.64911 1.65567 1.66214 1.66862

==> simul_data_and_figure/supply_9_to_1/RM.txt <==
3.99955 7.99914 12.0011 15.9994 18.3339 18.5656 18.7474 18.8888 19.0033 19.0935 19.1668 19.2221 19.2827 19.3342 19.3748

==> simul_data_and_figure/supply_9_to_1/SWD.txt <==
18.4408 18.5605 18.6183 18.666 18.7598 18.8951 18.9971 19.0757 19.148 19.2019 19.2499 19.2873 19.3248 19.3594 19.3923

==> simul_data_and_figure/supply_9_to_1/SWM.txt <==
19.0117 19.005 19.0008 19.008 19.0657 19.1896 19.2866 19.3598 19.4241 19.4747 19.5156 19.5478 19.5814 19.6104 19.6346

==> simul_data_and_figure/supply_9_to_1/UA_higher_D.txt <==
7.3142 5.36463 3.32214 1.35191 0.365338 0.311395 0.270304 0.238298 0.214778 0.1998 0.184342 0.176922 0.164123 0.159268 0.157609

==> simul_data_and_figure/supply_9_to_1/UA_higher_M.txt <==
7.50499 5.54216 3.48445 1.5046 0.365338 0.311354 0.269807 0.236659 0.210891 0.193459 0.174742 0.164285 0.148141 0.139014 0.131057

==> simul_data_and_figure/supply_9_to_1/p1.txt <==
4.12393 8.19147 12.2484 16.2933 18.3339 18.5656 18.7474 18.8888 19.0033 19.0935 19.1668 19.2221 19.2827 19.3342 19.3748

==> simul_data_and_figure/supply_9_to_1/p2.txt <==
2.8801 6.26819 9.77507 13.3547 15.2753 15.6202 15.8469 16.0315 16.2034 16.3018 16.4128 16.4911 16.5567 16.6214 16.6862

==> simul_data_and_figure/supply_9_to_1/pM.txt <==
3.99955 7.99914 12.0011 15.9994 18.3339 18.5656 18.7474 18.8888 19.0033 19.0935 19.1668 19.2221 19.2827 19.3342 19.3748
